The impact of overbooking on a pre-trial risk assessment tool

Pre-trial risk assessment tools are used to make recommendations to judges about appropriate conditions of pre-trial supervision for people who have been arrested. Increasingly, there is concern about whether these models are operating fairly, including concerns about whether the models' input factors are fair measures of one's criminal activity. In this paper, we assess the impact of booking charges that do not result in a conviction on a popular risk assessment tool, the Arnold Public Safety Assessment. Using data from a pilot run of the tool in San Francisco, CA, we find that booking charges that do not result in a conviction (i.e. charges that are dropped or end in an acquittal) increased the recommended level of pre-trial supervision in around 27% of cases evaluated by the tool

==> magic-numbers-updated.yaml <==
tot_psa_recs: 2450
num_dropped_incomplete_psa: 43
psa_recs_after_drop_dupes: 1991
num_dropped_dups: 416
num_unique_sfno: 270
num_unique_date_and_charge: 286
num_missing_NCVA_flag: 0
psa_recs_after_drop_missing_NCVA_flag: 1991
num_manual_drops: 29
psa_recs_after_manual_drops: 1962
matched_recs: 1954
unmatched: 17
step2_agree: 99.2
step4_agree: 98.8
rec_agree: 96.8
not_weird_case_agree: 98.8
black_agreement: 98.7
C_agree: 82.9


==> magic-numbers.yaml <==
tot_psa_recs: 2450
num_dropped_incomplete_psa: 64
psa_recs_after_drop_dupes: 1967
num_dropped_dups: 419
num_unique_sfno: 1740
num_unique_date_and_charge: 289
num_missing_NCVA_flag: 0
psa_recs_after_drop_missing_NCVA_flag: 1967
defendants: 13182
charges: 62364
num_manual_drops: 35
psa_recs_after_manual_drops: 1932
matched_recs: 1916
unmatched: 31
step2_agree: 99.4
step4_agree: 99.7
ncva_flag_agree: 99.3
rec_agree: 97.4
not_weird_case_agree: 99.5
percent_with_some_charge_disposed: 0.8825678
percent_cases_with_unknowwn_conviction: 0.1234421
percent_cases_with_some_conviction: 0.7388724

